A unifying framework for ADI-like methods for linear matrix equations and beneficial consequences

We derive the alternating-directions implicit (ADI) method based on a commuting operator split and apply the results in detail to the continuous time algebraic Lyapunov equation with low-rank constant term and approximate solution, giving pointers for the Sylvester case. Previously, it has been mandatory to start the low-rank ADI for Lyapunov equations (CF-ADI, LR-ADI, G-LR-ADI) or Sylvester equations (fADI, G-fADI) with an all-zero initial value. Our approach extends the known efficient iteration schemes of low-rank increments and residuals to arbitrary low-rank initial values for all these methods. We further generalize two properties of the low-rank Lyapunov ADI to the generic ADI applied to arbitrary linear equations using a commuting operator split, namely the invariance of iterates under permutations of the shift parameters, and the efficient handling of complex shift parameters. We investigate the performance of arbitrary initial values using two outer iterations in which the low-rank Lyapunov ADI is typically called. First, we solve an algebraic Riccati equation with the Newton method. Second, we solve a differential Riccati equation with a first-order Rosenbrock method. Numerical experiments confirm that the proposed new initial value of the ADI can lead to a significant reduction in the total number of ADI steps, while also showing a 17% and 8x speed-up over the zero initial value for the two equation types, respectively.

==> plots/appendix/combined_step_norm.csv <==
compression_dec,compression_inc,compression_heur
0.9999799149654425,0.9999799149654425,0.9937014336662406
0.9999434096511174,0.9999572901960162,0.9936814751386056
0.9997981206566225,0.9999341445179775,0.9936615170118382
0.9994544378909491,0.999906905276722,0.9933062453173739
0.9989750592964545,0.9998781455649454,0.9929647941478846
0.9983560327791885,0.999848102967461,0.9928818286199508
0.9975702656417489,0.9998165861026681,0.9915391571560469
0.9965356312657948,0.9997813876236022,0.9900360810756524
0.9951880187742621,0.9997420110490858,0.9898922315884267
0.9935706722661009,0.9996999168633124,0.9898560945355506
0.9918166050040692,0.9996565578217508,0.9898171088705346
0.9898520637963591,0.9996127075223977,0.9869992124158624
0.9874796082621836,0.9995661890002823,0.9862738939385993
0.9846683664052325,0.9995184090897861,0.9861063932799525
0.9815470897795566,0.9994689728106299,0.9854953409812939
0.9783324847023809,0.9994169555139159,0.9824291166001182
0.974809434688871,0.9993638803633714,0.9824023542139448
0.971074471931027,0.9993065341388591,0.9782087315954304
0.9672169404338564,0.9992475153057594,0.977970164333059
0.9630881404355511,0.9991875025216665,0.9775010904612925
0.9584471501984061,0.9991256835856903,0.9764566802041785
0.9535135841096132,0.9990610416645248,0.9764006484572745
0.9482791687026156,0.9989938977802421,0.9753879702426247
0.9429488378170021,0.9989255397134089,0.9712651049120257
0.9370096120126704,0.9988565442646145,0.9712431298216048
0.9314350829853764,0.9987872482985819,0.9707460836815864
0.9260363651666706,0.9987174301550212,0.9688232779189144
0.9209465410963613,0.99864607198834,0.9687104150589568
0.9159935811045327,0.9985718497637159,0.9666061960246576
0.9113501928089011,0.9984941426076572,0.9658454179467535
0.9069984468902214,0.9984146864457624,0.9658149729027934
0.9028428613929731,0.9983348200670715,0.9608434812588615
0.898895290001002,0.9982514058555206,0.960556157448941
0.8950957514173326,0.9981654521912594,0.9604898121603878
0.8915033911607274,0.9980776259323043,0.9589288560249478
0.8880689409217992,0.9979892403613523,0.9580719993689246
0.884866845202001,0.9978989435425587,0.9555679871992804
0.8818012073532647,0.9978069128909466,0.9554317965744339
0.8788638149201303,0.9977144622109759,0.9523027201030716
0.87597086469918,0.9976206396193407,0.9522584032243321
0.8731743927404263,0.9975250392444058,0.9474311799608057
0.870457638535,0.9974283666124517,0.9468586160441326
0.8677679355965832,0.9973311747036105,0.9468366994234029
0.8651850006603754,0.9972324902281366,0.9445673421631955
0.8627356067546338,0.9971330646548975,0.9429166719947037
0.8603386679719156,0.9970321982412669,0.9427244481159403
0.8580262187995102,0.9969291717297339,0.9426325866934154
0.8557343729951571,0.9968231158999402,0.9409684464298225
0.8534978299322409,0.9967166400676025,0.939782445246879
0.8513261328567543,0.9966083124600486,0.9397493602659083
0.8491725714799406,0.9964998401286003,0.9393481906988538
0.8470611915959317,0.9963879877352467,0.9359611982231177
0.8450508603048088,0.9962757251876508,0.9323750817025425
0.8430580881966131,0.9961627825454982,0.9323482643673726
0.8411170746586367,0.9960486826260834,0.932096277341577
0.8392332659935481,0.9959329364266128,0.9266937271551435
0.8373826517727843,0.9958169154328022,0.9266454974412857
0.8355637010446195,0.9956949574359277,0.924846765504825
0.8338086309744521,0.9955719137429514,0.9247272241655207
0.8320721132885063,0.9954473628760819,0.9239803383084935
0.8303818550271074,0.9953220952712803,0.9206530145261795
0.8287124982846582,0.9951934446226045,0.9205845889680547
0.8271038662447631,0.995064193576065,0.9201525096662867
0.8255302221038835,0.9949341196010273,0.9149802803232554
0.8239973159799117,0.9948028156974259,0.9149527885889978
0.8225009599888342,0.9946680164421606,0.912362498902167
0.8210636058293096,0.9945318027093966,0.912192618323412
0.8196407686057704,0.994394053432001,0.9109273632271611
0.8182358374624809,0.994252329191241,0.9080398364379036
0.8168514433178551,0.994109834018318,0.9080016033766316
0.815498027073061,0.9939668897196396,0.90740291827094
0.8141638812400552,0.9938213067300997,0.9032454796113081
0.8128694122972004,0.9936731785477272,0.903149390088036
0.8115991112720748,0.9935243945660934,0.9028525662403358
0.8103688066469692,0.9933756117721458,0.8985018430099493
0.8091542959167423,0.993224017635863,0.8984462534156366
0.8079579759791897,0.9930715036504726,0.897560163809897
0.8067707092287546,0.9929176033702571,0.8954299832504821
0.8056159926903693,0.9927619875613232,0.8952912148689214
0.8044857413303352,0.9926020024268837,0.8952519425933854
0.803369880860043,0.9924376364434876,0.8918030513399965
0.8022788596415982,0.9922706163909784,0.888260420512748
0.801207352432809,0.9921035082240343,0.8879125380493396
0.8001459575904817,0.9919358405332008,0.8878322008329546
0.7991053802824413,0.9917673782960416,0.8867910989635812
0.798077460154409,0.9915981835451203,0.8865922045495939
0.7970539050957534,0.9914281316253476,0.8818240062641932
0.7960492944970665,0.9912557011288591,0.8817803911618161
0.795071824075002,0.9910802180941279,0.8812870711632371
0.794114403684051,0.9909022376708405,0.8798452951752629
0.7931831984524812,0.9907204988415965,0.8750152897662259
0.7922673603738362,0.9905383614311017,0.8749586775999
0.7913700702399777,0.9903545184368467,0.8720440785072072
0.7904795751227037,0.990170115856768,0.8719372790068646
0.7895993003406822,0.9899829003906503,0.8713287037005171
0.7887303803807246,0.9897917739582398,0.871104364472961
0.7878771725820888,0.9895987071884453,0.8693348167077176
0.7870353658481419,0.9894042631402359,0.8692971118686826
0.7862076804753775,0.9892079111391904,0.8641254232100722
0.7853877293729965,0.9890098024520038,0.8640566595723159
0.784582371854655,0.988810004248554,0.8632513928880551
0.7837794398364911,0.9886092144676503,0.8591293213117968
0.782991319166829,0.9884076756642433,0.8589772287484363
0.7822138698452723,0.9882046595845708,0.8585931654843025
0.7814424140382051,0.9879957102100385,0.8585475689379731
0.7806802062748224,0.9877858989794075,0.8564128790911719
0.7799285122278038,0.9875743620315758,0.8561427180892662
0.77918840029889,0.9873623840491673,0.8527066911954108
0.7784622274807397,0.9871468052845153,0.8526204344370417
0.7777424667241387,0.9869293945339791,0.8514909304093683
0.7770313788894921,0.9867107920113152,0.8514502285920289
0.7763370578199393,0.9864919812049467,0.8467703563632767
0.7756522692775601,0.9862707253254794,0.8465890182647227
0.7749712673420398,0.9860466381579008,0.8459348358992738
0.7743017080342605,0.9858185825650752,0.8434168877800025
0.7736370357784191,0.9855899981500318,0.8433670757565314
0.7729747080718533,0.985353938952296,0.843251581766999
0.7723170172871258,0.9851173337187616,0.8417202605698395
0.7716769980195752,0.9848790392039618,0.8412689219359101
0.7710466285378877,0.9846399782341194,0.8412088134346036
0.7704238677854041,0.9843998425080299,0.8375307294749378
0.7698040664312666,0.9841527806263614,0.8372201411370211
0.7691876523616353,0.9839040009099015,0.8362878162542068
0.7685813945328909,0.9836532728436487,0.8361530471752232
0.7679851914110097,0.9834015928695764,0.8332561791971136
0.7673917483609489,0.9831483984633955,0.8331844323190725
0.7668123130829612,0.9828918301789846,0.8319600961495165
0.7662385414928682,0.9826348706803361,0.8317225504821728
0.7656679553497777,0.9823759569196973,0.8298597822721899
0.7651052871039702,0.9821104488418061,0.829809942572638
0.7645470396523996,0.9818400431211914,0.8292868569521161
0.7639897792734089,0.9815683615011024,0.8291937734251636
0.763447556935861,0.981295787185824,0.8269650366189466
0.7629079260796647,0.9810201987652053,0.8262614077961706
0.7623728470525009,0.9807433827838045,0.8261002389269133
0.7618395543415541,0.9804633557218883,0.8260447192173708
0.7613078225859178,0.980179514593818,0.8234076327718517
0.7607854573124484,0.9798864086738297,0.8230684865820395
0.7602705457476245,0.9795913047872774,0.8217598598813559
0.759757983583099,0.9792940019505076,0.8216825836237931
0.7592470110234868,0.978992705825857,0.8212791430441471
0.7587388357302078,0.9786886126108689,0.8210887108329672
0.7582359559703654,0.97838397066686,0.8202467445763482
0.7577360178956405,0.978075333092371,0.8201829143754442
0.7572439234639781,0.9777662396567898,0.8174831236876483
0.7567555208593085,0.9774559858212001,0.8173612785547134
0.7562718016390034,0.9771430507387084,0.8156444419871224
0.7557923820587117,0.9768265486365323,0.8153661819529064
0.7553159547385844,0.9765082032378888,0.8143649922884972
0.7548435089679663,0.976188876486698,0.8143080657988577
0.7543721601853018,0.9758680479044272,0.8120456732782386
0.753912465546479,0.9755375198581161,0.8115734726194231
0.7534568513728777,0.9752066647650256,0.8114713437989279
0.7530086639512499,0.9748739695047673,0.8099645432493771
0.7525629716165182,0.9745354843737131,0.8097612606445869
0.7521185332324567,0.9741950060035947,0.809690011632699
0.7516755963116041,0.9738502785833643,0.809019021357218
0.751236679628228,0.9735054835059956,0.8065191629578571
0.7507998391071589,0.9731574183582825,0.8064313802122488
0.750366999013791,0.9728066375614941,0.8045746941210339
0.7499369077020953,0.9724504657203885,0.8043271533040292
0.7495152244603452,0.9720927949195213,0.8042721156812535
0.7490959014030718,0.9717323058355397,0.8037277716619913
0.7486800538580126,0.9713654212451126,0.802577410425916
0.7482657107801143,0.9709918858143396,0.8024445108095606
0.7478549069162518,0.9706141659322014,0.800402717220579
0.7474503403546278,0.9702340300629608,0.800082825576591
0.7470487280990502,0.9698524534887181,0.8000188243967216
0.7466481532665153,0.9694706046427893,0.7992485097621654
0.7462511448144172,0.9690871605486494,0.7990884442479071
0.7458589747926201,0.9686998519122769,0.797736446067669
0.7454681516165866,0.9683071866401455,0.7976311668262095
0.745080154023191,0.9679083590366032,0.7972132155023565
0.7446980752517957,0.967507242991924,0.7971308369225212
0.7443169664517252,0.9671040292836242,0.7950016467834629
0.7439391886421233,0.9666952331429953,0.7941012599068364
0.7435640754647049,0.9662825606533393,0.7938807438269887
0.7431955638018846,0.9658666774782796,0.7938256681172944
0.7428306598170292,0.9654470723308346,0.7923153389283084
0.7424718589375349,0.9650236233530778,0.7917170845691152
0.7421155362248075,0.9645976082688631,0.7915718777761824
0.741762731155455,0.9641696124672648,0.7914988755186082
0.7414134255223244,0.9637385159071357,0.7911372977053237
0.7410654407753928,0.9633051821522057,0.789271662848681
0.7407214457096143,0.9628670136258872,0.7882452273909392
0.7403830643816344,0.9624271502729007,0.7881297757618346
0.7400462941013101,0.9619804013454122,0.787854422892908
0.7397135409383392,0.9615288927875796,0.7862705611009354
0.739382802488531,0.9610760964356445,0.7861805021173719
0.7390547353934789,0.9606191965294912,0.7856734361732596
0.7387284755406435,0.9601581818339374,0.7855018937775532
0.7384044662533685,0.959694407761687,0.7835148450137888
0.7380836783825775,0.9592232043117577,0.7834454602233409
0.7377660108636501,0.9587478116056,0.7827576160747205
0.7374510659605943,0.9582643864232128,0.781534371864664
0.7371393444285368,0.9577780196772709,0.781328445930906
0.7368321377479112,0.9572878644802273,0.7812511346126446
0.7365267832275927,0.9567969651197258,0.7804363527872181
0.736223421633305,0.9562989761459117,0.7801416933733782
0.735924991351072,0.9557978843635158,0.7784213834542304
0.7356308690920265,0.9552955933054059,0.7783135669090099
0.735339913068327,0.9547876426419842,0.777867457334172
0.7350503961462834,0.9542756761722322,0.7768110698328373
0.7347613133030038,0.9537629346748259,0.7767366292824114
0.7344735479474996,0.9532469781871203,0.7765505926689062
0.7341878346825204,0.9527236379669113,0.7752195216024483
0.7339055051254882,0.952196370755093,0.7748474828247204
0.7336284137711685,0.9516677755212236,0.7747127203221199
0.7333563563747497,0.9511353563946776,0.7730992777522171
0.7330866252526494,0.9506005409504603,0.7725505901795402
0.7328182216430065,0.9500556808565418,0.7724551217060717
0.7325540726421977,0.9495079687125227,0.7715249362030495
0.732292156766199,0.9489558343891334,0.7712750349587998
0.7320328861817967,0.9484017222834003,0.7712035733358094
0.731773849944881,0.9478431904562505,0.7704984639937094
0.731518186429576,0.9472834261417703,0.7703808820360166
0.7312641966453088,0.9467227460565846,0.7691044614469909
0.7310147232351993,0.9461595960556544,0.7687703364601048
0.730766798435401,0.9455878005990832,0.7686077850296857
0.7305192865686948,0.9450115841565716,0.7685256860571129
0.7302791983309811,0.9444214882565551,0.7679199499765443
0.7300403906250224,0.9438307580660853,0.7667690579239975
0.7298024722356177,0.9432357973739779,0.7665470806383597
0.7295660851309237,0.9426378566480205,0.7664706547460487
0.7293325126464894,0.9420353211706048,0.7660498562222481
0.7291010890195616,0.941427732928172,0.7647223534042186
0.7288706769512207,0.9408163440879357,0.7645777642578179
0.7286407499648893,0.9401960227908124,0.76375068351216
0.7284139418344041,0.9395728761586899,0.7636641010350796
0.7281876830113339,0.938944006087466,0.7633704364751652
0.7279636439316778,0.9383125225986577,0.7622994541686267
0.7277427092874558,0.9376799273991269,0.7621961599307238
0.7275235413308234,0.9370452908743613,0.761731697551352
0.7273059878585053,0.9364023447425874,0.7616578762384544
0.7270954350103634,0.935748775549554,0.7608919996602174
0.7268878308582756,0.9350942034419465,0.7607191200150462
0.7266827237987873,0.9344383585102318,0.7597434779973443
0.7264786412512438,0.9337778655046751,0.759624406590503
0.7262769034752823,0.9331151403861977,0.7592413845247871
0.7260759378626535,0.9324350146780269,0.7590109571860499
0.7258760264500113,0.9317546776322989,0.7581345756161225
0.7256798429550748,0.9310699568387445,0.7580397293099007
0.7254886340912684,0.9303766275596078,0.7574872119565705
0.725298968056851,0.9296804680589421,0.7563672808647162
0.7251096897015079,0.9289784932701851,0.7562314507206457
0.7249229971858244,0.9282606463160346,0.755916287304778
0.7247375165838957,0.927540576978955,0.7558341309529896
0.7245528318627178,0.9268095086440108,0.7551811057392257
0.7243696752922956,0.9260673737996928,0.7549886630841115
0.7241878750448012,0.925322358183869,0.7539803156930185
0.7240112588347719,0.9245749916475996,0.7538718999186685
0.7238355186404697,0.9238197224614481,0.7534256966500363
0.7236604267729272,0.92305415287165,0.7533381445429036
0.7234866599288445,0.9222687659711362,0.7530829877256863
0.7233133772445276,0.9214791913665694,0.7523683508148165
0.7231456606198315,0.9206881797408928,0.7522230983274321
0.7229784094919943,0.9198927240042921,0.7517069664648524
0.7228141440627938,0.91908508280948,0.7516087039468934
0.7226520273074799,0.9182743796131815,0.7507815909990279
0.7224917735896741,0.9174538500094643,0.7505067087652835
0.7223317433735458,0.9166150244347991,0.7503804039323111
0.7221726559048712,0.9157675285638254,0.7494151606240875
0.7220149781448709,0.9149140693917783,0.7492088231935194
0.7218600011788621,0.9140458631317537,0.7491244102015843
0.7217054129613456,0.9131657552098472,0.7485124635355697
0.7215521512626544,0.9122750663818894,0.7481650116373127
0.7213995838068784,0.9113753381557176,0.7480113407064303
0.7212514104175092,0.9104704135148076,0.7472246949313736
0.7211043754272584,0.9095549001502868,0.7467581035834341
0.7209579464986182,0.9086240727728094,0.7466462746664374
0.7208122997091566,0.9076923454221186,0.7463166634860651
0.7206679426161782,0.9067456956274974,0.7461361335520915
0.720524922621325,0.9057921169426575,0.745296538261928
0.7203833482823807,0.9048243240808598,0.7451997426509107
0.7202428317720136,0.9038455318485528,0.7446421427871858
0.7201037814481631,0.9028508888403803,0.7444037436635832
0.7199676285155124,0.9018454778286555,0.7436776628899795
0.7198335715835755,0.9008306694289665,0.7435501275471712
0.7196999711453511,0.8998104248595394,0.7431547663801966
0.7195676590661816,0.8987714711193997,0.7429901593601198
0.7194356850136979,0.8977175414941351,0.7423031958307797
0.7193064871289968,0.8966365157886387,0.7421968097362788
0.7191791475483825,0.8955355341288532,0.7418959581239916
0.7190540669565371,0.8944067968084101,0.7413993961479439
0.7189307543824164,0.8932596968750377,0.7411901943377132
0.7188081053494079,0.8921106624114562,0.7410763812719158
0.7186860288838067,0.8909504864426095,0.7403405502151237
0.7185645693527213,0.8897702048985027,0.7399736361370832
0.7184435559859723,0.8885818460414086,0.739826784835154
0.7183226471489438,0.8873751022096406,0.7392343748192175
0.7182036993652342,0.8861442702035446,0.7389727902725851
0.7180879597248798,0.8849010404567774,0.7387799435148393
0.7179754168125989,0.8836344973676925,0.7380238851425066
0.7178641492780568,0.8823360265443918,0.7378991574708715
0.7177539180306933,0.8810315087466088,0.7372674257490922
0.7176443851571477,0.8797110948655906,0.7368581445763136
0.7175369160932088,0.8783775391559577,0.7367213843932507
0.717429478354473,0.8770048661637685,0.7364920609579492
0.7173225461284386,0.8756104840398006,0.7360212941704364
0.7172174823060821,0.874177994886135,0.7358510651304713
0.7171143527056096,0.8727295960263437,0.7352019883239178
0.7170115766489747,0.8712530024976034,0.7350919055708663
0.7169093858515077,0.8697596037749221,0.7347811812589974
0.7168100891275717,0.868252380301618,0.7342111976017266
0.7167119263473184,0.8667350736587655,0.7340552801687662
0.7166148093786218,0.8651611070996585,0.7337063069814563
0.7165202359591397,0.8635546113908577,0.733581137250554
0.7164265730217254,0.8619116162242233,0.7330626170017333
0.7163335269060862,0.8602385406470044,0.732798379907059
0.7162409370064522,0.8585091615676689,0.7326543939838
0.716150804880952,0.8567651995003771,0.7322185807276254
0.7160612109477303,0.854980871698569,0.7319980648116317
0.7159727231883678,0.8531850165930781,0.7313697066406998
0.7158850377938103,0.8513317401920137,0.7311848268620442
0.7158016409198832,0.8494544473238362,0.7308042633831959
0.715718460929832,0.8475519658540407,0.7306699098533489
0.7156364829437573,0.8456006058435102,0.7301258101987906
0.7155553549255178,0.8436065373428396,0.7298370315307638
0.7154747336534043,0.8416044049865916,0.7296762910857311
0.7153944249989315,0.8395118425668174,0.7290892709112433
0.715316560405375,0.8373881672680659,0.7289664850808579
0.7152388166128892,0.8352574606978482,0.7284930743682815
0.7151624182558444,0.8330744359901527,0.7282548507405315
0.7150863374811451,0.8308492380777752,0.7281077298419614
0.7150124453331027,0.8286160516542059,0.7277803447148151
0.7149401172320513,0.8263139072490804,0.7273607754821788
0.7148688366313047,0.8239745598874171,0.7271565025096942
0.7147981013951415,0.8215219771288522,0.7266464983785821
0.7147284496845665,0.8189834847565222,0.7264720145127861
0.7146591835732959,0.8164353376224726,0.7262197768054192
0.7145906989377673,0.8138289284143525,0.7258269141854532
0.7145235006020989,0.8111500531002219,0.7256795262884385
0.7144572972288488,0.8084480086844916,0.72515004524441
0.7143914068187642,0.8056471253339658,0.7248679588607606
0.7143267695773989,0.8027422166125529,0.7247123695164648
0.714263511792899,0.7996497121700816,0.7242320419450067
0.7142006654060489,0.7964404132312174,0.7238822245402271
0.7141391697108268,0.7930739409475966,0.7236929784728703
0.7140795009959011,0.7896063209055306,0.723381504639117
0.7140223794965721,0.7859885897099139,0.7229229350394132
0.7139655604574201,0.7822354521516097,0.722747459015361
0.7139100008767649,0.7782701154747206,0.7225181248839218
0.7138569410491316,0.7740844862630692,0.7220310147938744
0.7138059361091477,0.7698298435742524,0.7218708987904323
0.713756038991011,0.7653678105568199,0.7215045134744286
0.7137065219562402,0.7608144260217978,0.7213048684136107
0.7136572264884278,0.7560223858918185,0.7208992847277313
0.713608393128692,0.7517727412652812,0.7206341353616685
0.7135604336573752,0.7476458039200577,0.7201300395860469
0.7135142673761384,0.7437973288279416,0.7199457853221763
0.7134701228159817,0.7402130710673342,0.7195217955449787
0.7134272732438972,0.7370532921192965,0.7192236146955265
0.7133851383796389,0.7341253948553621,0.7190002105577975
0.7133442023951461,0.731312608159009,0.7186731664719566
0.7133063194567757,0.7286790955911029,0.7182236405539268
0.7132691954764656,0.726292643076792,0.7179800538700545
0.7132339171116647,0.7239903854562776,0.7174971789101281
0.7131998240690054,0.7219292673748554,0.7172633483229429
0.7131666342130352,0.7201989632735558,0.716886411972626
0.7131353508986267,0.7187724288376909,0.71657198270248
0.7131044207516924,0.7175034952615824,0.7162898550616873
0.7130743954555349,0.7163374324164087,0.715871600738862
0.7130463108888326,0.7153687312061463,0.7156453694813905
0.7130212081389926,0.714626783389255,0.7153083628505851
0.7129987325320033,0.7140643284899159,0.7149124887155889
0.7129773095875942,0.7136218502215592,0.7146593714630919
0.7129568026565801,0.7132795684460319,0.7142928925371127
0.7129373809752036,0.7130343770521724,0.7138710551748201
0.7129208788513194,0.712930775141622,0.7135543077436859
0.7129047488568447,0.7129047488568445,0.7132736789470776
0.7128904301403277,0.7128904301403275,0.7128904301403273


==> plots/appendix/single_step_norm.csv <==
eigenvalue,norm_cayley
-1.0580753559833955,0.9999799149654425
-0.9392814512767411,0.9999773747761453
-0.9181212957430289,0.9999768533333717
-0.7801246859274279,0.999972758964773
-0.7388603077131729,0.9999712376105967
-0.707288531884909,0.9999699537412458
-0.6741828759610209,0.9999684783471616
-0.6036460155138428,0.9999647950638596
-0.5395753561132894,0.9999606148153948
-0.5047196692614061,0.9999578949515894
-0.48997521031819774,0.9999566279432155
-0.4844648531177621,0.9999561346354305
-0.456656136608692,0.9999534634546305
-0.4445794554392408,0.9999521993530573
-0.4296628700134378,0.9999505399013099
-0.4083229405718592,0.999947955066011
-0.4001635160859599,0.9999468938862288
-0.3703393853494059,0.9999426172732083
-0.35982292338515187,0.9999409402109528
-0.35384234492684785,0.9999399420231988
-0.3434832604040995,0.9999381307954511
-0.328462173575829,0.9999353015118844
-0.316201926968514,0.9999327930111549
-0.31056445500743357,0.9999315730886995
-0.3076742980137488,0.9999309303385974
-0.3063187949588585,0.99993062470639
-0.30400663098360614,0.9999300970815561
-0.2974246603388552,0.9999285501939521
-0.2859269131330803,0.9999256771475842
-0.27308317882973787,0.9999221817077288
-0.26705099636007656,0.9999204240080093
-0.26565814817047345,0.9999200068070161
-0.254338186204761,0.9999164466570992
-0.24680296965552506,0.999913895774394
-0.24151971501464858,0.9999120123234457
-0.23997017166088871,0.9999114441916584
-0.2348698687882164,0.9999095212501882
-0.23042393188349033,0.999907775579674
-0.22935585043443468,0.9999073461220039
-0.2259810206382824,0.9999059624820639
-0.22175762649162803,0.999904171614802
-0.21927683921766578,0.9999030875134449
-0.21808409209752416,0.9999025575047847
-0.21476455890992308,0.9999010514481278
-0.21314257558690444,0.9999002985018905
-0.2100768107511534,0.9998988435774462
-0.20565122158568652,0.999896666816062
-0.19975616914917338,0.9998936174877803
-0.19894700498305837,0.9998931848282415
-0.19552509241635313,0.9998913155422522
-0.1952429851238663,0.9998911585122339
-0.1893220164866064,0.9998877547302576
-0.18860911052666238,0.9998873304887476
-0.18745219562922366,0.9998866351560143
-0.185529786881553,0.9998854605678771
-0.18286986112206505,0.9998837946362568
-0.1824155095105149,0.9998835052144907
-0.17351465679952463,0.9998775296995016
-0.17196246397831652,0.9998764243084115
-0.16986044538353717,0.9998748951580995
-0.1688673717363257,0.9998741594890164
-0.16440580213004088,0.9998707447073796
-0.1636209008161532,0.999870124700642
-0.16256454922778768,0.9998692808203958
-0.16102064886946527,0.9998680275396987
-0.15682439894788117,0.9998644965081137
-0.15517475378008722,0.9998630560845303
-0.15342382736056748,0.9998614933408663
-0.14909977007502392,0.9998574767816933
-0.148271911293981,0.9998566810770875
-0.14778482806732496,0.9998562087469747
-0.14508516979472377,0.9998535333610751
-0.14257119400554724,0.9998509508888878
-0.1419215741619933,0.9998502686951345
-0.14190145529895612,0.9998502474677408
-0.1392488109566245,0.9998473949486112
-0.138387779750489,0.9998464455322441
-0.1371200616302332,0.9998450259828726
-0.13558729785919618,0.9998432741967654
-0.13186333582906198,0.9998388484486271
-0.12832781193029577,0.9998344089745999
-0.12626750758917454,0.9998317072565811
-0.12617968192751033,0.9998315901285559
-0.12573739144819254,0.9998309977845623
-0.12512315380516104,0.9998301682122216
-0.12456023844888033,0.9998294007701565
-0.12391117820997999,0.9998285072294457
-0.12218079167707735,0.999826078672787
-0.12003438239279195,0.9998229689528834
-0.1183289794283821,0.9998204177421383
-0.1158608736051338,0.999816592573581
-0.11558610048224668,0.9998161566145974
-0.11449260965648968,0.9998144009344682
-0.1141239523291717,0.9998138014451937
-0.11238816395998247,0.9998109259579545
-0.1100673623921877,0.9998069396629629
-0.1089400311774968,0.9998049420344014
-0.1081472150154666,0.9998035122249079
-0.10707519984158155,0.9998015452243734
-0.10610457608364521,0.9997997299809719
-0.10518618191715645,0.9997979815741418
-0.10464553272419339,0.999796937955683
-0.10423540356118308,0.999796139060351
-0.10345574499354956,0.9997946028904157
-0.10049708133079317,0.9997885565783305
-0.10006305447635963,0.9997876395327806
-0.09922557564693028,0.9997858473703155
-0.09899790051788342,0.9997853549154796
-0.09732327808745359,0.99978166196309
-0.0964820328802314,0.9997797584418323
-0.09593484062284045,0.9997785023691921
-0.095822279678521,0.9997782422082134
-0.09474222449507312,0.999775714467342
-0.09352406156424878,0.9997727934513065
-0.09187557032512686,0.9997687172350673
-0.09164179222793992,0.9997681273014264
-0.08871905199630195,0.9997604894548657
-0.08849307965659503,0.99975987792388
-0.08784457159638087,0.9997581054493272
-0.0875417148768756,0.9997572686996815
-0.08712870729482752,0.999756118244843
-0.0846651792704174,0.999749022835031
-0.08405938419378632,0.9997472143336307
-0.08338500904519977,0.9997451701934122
-0.08304841749356003,0.9997441375116409
-0.08253049172344225,0.999742532035725
-0.08142410209222518,0.9997390340208946
-0.0812789004719274,0.9997385678761804
-0.08064424182883984,0.9997365107138325
-0.0786203254736483,0.9997297286481607
-0.07717527911152684,0.9997246687264824
-0.0767916387495808,0.9997232933999867
-0.07651892520875206,0.9997223073542616
-0.07566090369318532,0.9997191586632518
-0.07530417529138721,0.9997178284588337
-0.07441952972478177,0.9997144746864145
-0.07339842123192723,0.9997105030734563
-0.0710574529881633,0.9997009671028375
-0.07055518700928283,0.9996988386776875
-0.0700121643841498,0.9996965031893231
-0.06906313343089808,0.9996923333298778
-0.0684067274747865,0.9996893815314676
-0.06826227893784544,0.999688724339812
-0.06735743947685253,0.9996845435087427
-0.06723686250335976,0.9996839778848077
-0.06696417370695396,0.9996826911965189
-0.06636925992563955,0.9996798473925875
-0.06560013783135585,0.9996760944040518
-0.06519910707947067,0.9996741024298655
-0.06497751864039451,0.9996729912251306
-0.06465215034327103,0.9996713457917841
-0.06273396993417014,0.9996612984234694
-0.0626507168747926,0.9996608484180715
-0.06228299724901589,0.9996588464042764
-0.06119656144105309,0.9996527908820602
-0.060817113140337505,0.9996506249638132
-0.06004637128015721,0.9996461412570318
-0.06001333912053304,0.999645946522837
-0.059428362232013573,0.9996424620573686
-0.05894711465974751,0.999639543623497
-0.058033795749180175,0.9996338719049056
-0.05776937520677773,0.9996321963807151
-0.057296568902446665,0.9996291618599936
-0.05627671266785405,0.9996224427363134
-0.055253636971851254,0.9996154532345879
-0.054620392888597255,0.9996109958407928
-0.05425206399581304,0.9996083553253362
-0.054026014847376735,0.9996067169750601
-0.05396624827765617,0.9996062815075064
-0.053720524199571226,0.9996044809483613
-0.05316335837712875,0.9996003366341649
-0.052417011168503405,0.9995946471227839
-0.05158602235668386,0.9995881187199218
-0.05127052349806964,0.9995855846879157
-0.0509825992676699,0.9995832447651214
-0.05026528524866071,0.9995772986894371
-0.04977197737266594,0.999573110039744
-0.04936655999371823,0.999569605007899
-0.048907512374524585,0.9995655661829638
-0.04844240240183187,0.9995613959688805
-0.048129421379503844,0.9995585443983905
-0.04788548120533002,0.9995562960161529
-0.04751987889551252,0.9995528830668848
-0.04725334870084886,0.9995503616927439
-0.04671081866109924,0.9995451404866944
-0.046509627603135886,0.999543173307672
-0.045771704148016346,0.9995358101365264
-0.04526805668795033,0.9995306468227407
-0.04511808873540151,0.9995290871076975
-0.044691713475177454,0.9995245954947295
-0.044271660468932945,0.9995200859016566
-0.043987063162092124,0.9995169815963402
-0.043272443111796545,0.9995090067774508
-0.04286995957547537,0.9995043982422227
-0.04213656753030465,0.9994957744085198
-0.041860536627901616,0.9994924503583429
-0.041515823423493144,0.9994882371625016
-0.04143165323012689,0.9994871977607613
-0.040820711638646874,0.9994795249232926
-0.04054675996307714,0.9994760092869539
-0.04042872374513538,0.9994744798389626
-0.03995713209140732,0.9994682790677761
-0.0396225445797692,0.999463790222153
-0.03954141801244541,0.9994626903837023
-0.03927384494037137,0.9994590306784343
-0.03869863409023382,0.9994509919966341
-0.038389241051416764,0.9994465685632158
-0.03827156842178018,0.999444867413798
-0.03797552243403845,0.999440540974234
-0.03778416355016136,0.9994377083759723
-0.03706654602175075,0.9994268253904277
-0.0368523365090357,0.9994234946908319
-0.036536010508516494,0.9994185048029266
-0.03638438941837368,0.9994160823026186
-0.03607530828696442,0.9994110809649259
-0.035974649487583,0.9994094336277177
-0.03589465698950879,0.9994081179193968
-0.0357160217687909,0.9994051584761474
-0.035154910212741,0.9993956670111946
-0.03486401611473717,0.9993906261881271
-0.034022988942175626,0.9993755675486845
-0.033965216824348596,0.9993745057711887
-0.03370252909205891,0.9993696320160974
-0.03351336274115206,0.9993660750285113
-0.033236629412172015,0.9993607985578277
-0.03293906692666231,0.9993550260496837
-0.032713121014673496,0.9993505727324022
-0.032220962341921,0.9993406563342342
-0.03205366959427897,0.9993372162644628
-0.03174078944220102,0.9993306851579252
-0.03158822130262903,0.9993274535172341
-0.031511475745925485,0.9993258160961351
-0.03138890073220332,0.9993231842697903
-0.03096210785878964,0.9993138579980761
-0.030437773258384565,0.9993020423360718
-0.030369902056901873,0.9993004830733301
-0.030289730919534227,0.9992986322348052
-0.030055396702721837,0.9992931657829097
-0.029932951740149528,0.9992902754038625
-0.02914615610485299,0.9992711234886947
-0.02911585385054689,0.9992703651889746
-0.028908263460742323,0.9992651276027995
-0.02852821414502483,0.9992553413693094
-0.028391024807510344,0.9992517444225875
-0.02813466467600089,0.9992449289698184
-0.027491568182211573,0.9992272727954943
-0.027385500799470025,0.9992242810896516
-0.02695239131270824,0.9992118206436582
-0.026529391470112688,0.9991992584912042
-0.02640559896704594,0.9991955060323883
-0.026301319095321053,0.9991923176505362
-0.02600497853585992,0.9991831174399324
-0.02563398420785574,0.9991712997988847
-0.024966189958192227,0.9991491432024107
-0.024812580262835067,0.9991438779738623
-0.024746271163205148,0.9991415849287887
-0.024586824537526777,0.999136020474571
-0.02419477422197336,0.9991220267605809
-0.024082179730496065,0.9991179236705482
-0.023772654591894902,0.9991064439758596
-0.023233119478426097,0.9990857027035676
-0.022974290343294665,0.999075406961067
-0.022792586633303937,0.9990680394909989
-0.02238436746963207,0.9990510515806126
-0.022060556622638776,0.9990371293636284
-0.02177736356570695,0.9990246142905861
-0.021537425601903776,0.9990137533521111
-0.021392558996768684,0.9990070779809105
-0.021124006292520817,0.998994461158835
-0.020755396335245556,0.9989766122118372
-0.020714106872379866,0.9989745733371916
-0.02036649738898204,0.9989570807780901
-0.02019733593043095,0.9989483504697753
-0.019879597787548286,0.9989315508010113
-0.019635064608140133,0.9989182516359723
-0.01930107499988501,0.9988995431485531
-0.019073221605591013,0.9988864041403158
-0.01887544535039448,0.9988747424867812
-0.018753676228052903,0.9988674402370494
-0.018394905244019502,0.9988453637439221
-0.018112420874475663,0.9988273664005467
-0.017637444826481285,0.9987958064140118
-0.017296696444996568,0.9987720981240463
-0.016850380123127534,0.9987395951613007
-0.016559560033173788,0.9987174740426105
-0.01651044632670675,0.9987136613600711
-0.016330742086611484,0.9986995156344051
-0.016031484414820357,0.9986752557385994
-0.015901338435543273,0.998664420486827
-0.0156379886754815,0.9986419440852365
-0.01531089943611656,0.998612951836229
-0.015137070292901282,0.9985970346042168
-0.014837385137109475,0.9985687178213384
-0.014451562425592469,0.9985305340305649
-0.014363371074271828,0.9985215181534727
-0.01416933080585298,0.9985012864262974
-0.014008548928013004,0.998484098111964
-0.013588396173954336,0.9984372631004337
-0.013355752208393055,0.998410063412684
-0.012979493899105105,0.9983640109617503
-0.012815787744173253,0.9983431304971478
-0.012550029154548682,0.9983080744190831
-0.012387671739377009,0.9982859184204815
-0.012252893700276442,0.9982670803900727
-0.012150286755996708,0.9982524589885656
-0.01169202948159077,0.9981840280762347
-0.011434246731451858,0.9981431253721212
-0.011159217073615007,0.9980974044432602
-0.010937523627139272,0.9980588780267887
-0.01056052424380354,0.9979896517098212
-0.010451054438129305,0.997968615659142
-0.010193615442975607,0.9979173666217434
-0.01010700078498521,0.9978995376798044
-0.009772926390438164,0.9978278141727513
-0.009626784236878112,0.9977948750415977
-0.009478215885292383,0.9977603490383866
-0.009219815750253373,0.997697651484338
-0.00900132379340294,0.9976418317502488
-0.008943860862631171,0.9976266988606391
-0.008536559509457288,0.9975136032946411
-0.008390398729151947,0.9974703450373512
-0.00834149402195029,0.9974555329851759
-0.0081205856296576,0.9973864050183142
-0.007945629408570729,0.9973289326664636
-0.007895992774112008,0.9973121640831784
-0.007638544347707909,0.997221699482493
-0.00749598483770406,0.9971689362345948
-0.007129135184928376,0.9970234727163179
-0.006866973416410281,0.9969100128261914
-0.006819743473384635,0.9968886464971792
-0.006646284937495369,0.9968075742339741
-0.006445532401754163,0.996708306597862
-0.00636910359757591,0.9966688722938462
-0.006123470846677706,0.9965354811683147
-0.005883316933072513,0.9963943162830641
-0.005505819439634179,0.9961475746778073
-0.005284583768162744,0.9959866190282807
-0.005017102331236979,0.995773102133325
-0.004849815643128338,0.9956276207513227
-0.004627770600608993,0.995418310239123
-0.0044399407395236245,0.9952249465101148
-0.004181660820476681,0.9949307632810784
-0.003940884696951652,0.9946218811073091
-0.0038558812740370416,0.9945036455783318
-0.003655906387857036,0.994203871083101
-0.0035615218616361086,0.9940507237537082
-0.0033427060357389122,0.9937014336662406
-0.002982132101397794,0.994378943393952
-0.0029122026766239054,0.9945103924115718
-0.0027302258890564207,0.9948525423777705
-0.002555517674443924,0.9951811365520022
-0.0022631560012387367,0.9957312575641476
-0.0021057509650244293,0.9960275636846887
-0.002030887883982235,0.9961685200974321
-0.001908541494185835,0.9963989236086936
-0.0017354609209995393,0.9967249609207259
-0.0016796459749344583,0.9968301239969038
-0.0015082568685296455,0.9971531140152874
-0.0012695071693582475,0.9976032221167712
-0.001048930464723062,0.9980192495287957
-0.0009347976407126898,0.9982345822889166
-0.0008604736663531001,0.9983748332198038
-0.0007159003040795028,0.9986477026518149
-0.0005489784355724885,0.9989628456144004
-0.00041654886972747454,0.9992129389600098
-0.00032792595339744515,0.9993803383663032
-0.0002538086421036595,0.9995203597319491
-0.0001818891080471162,0.9996562478378658
-7.687328699265507e-5,0.999854702783085
-1.9313427157056108e-5,0.9999634939524497
-1.0625846754888056e-5,0.9999799149654425


==> plots/newton-adi/data/Rail5177_adi_kwargs=_maxiters=1000,shifts=Cyclic_Heuristic_10,_10,_10____newton_kwargs=_inexact=true,inexact_hybrid=true,linesearch=true,maxiters=20,reltol=1e-10__beta=1000.csv <==
newton_it,adi_nsteps_zero,adi_nsteps_prev,ranks_zero,ranks_prev,nsolves_zero,nsolves_prev,solution_rank_zero,solution_rank_prev
1,6,6,13,13,78,78,36,36
2,5,5,13,19,143,173,58,66
3,11,6,13,26,286,329,93,91
4,17,8,13,47,507,705,111,113
5,26,11,13,61,845,1376,124,137
6,51,11,13,71,1508,2157,139,148
7,60,11,13,78,2288,3015,144,150
8,58,11,13,76,3042,3851,145,149
9,58,15,13,67,3796,4856,146,150
10,75,17,13,53,4771,5757,146,151
11,75,10,13,39,5746,6147,146,151
12,74,10,13,31,6708,6457,146,151


==> plots/newton-adi/data/normalized_residual/Rail5177_adi_initprev=false_adi_kwargs=_maxiters=1000,shifts=Cyclic_Heuristic_10,_10,_10____newton_kwargs=_inexact=true,inexact_hybrid=true,linesearch=true,maxiters=20,reltol=1e-10__beta=1000.csv <==
overall_adi_step,lyap_relative_residual_norm,ricc_relative_residual_norm
0,1.0,1.0
1,0.8565681237948065,9.656047309620831
2,0.7508041667956549,9.692837947185211
3,0.750612307102327,11.383009393209887
4,0.22868062961136476,13.532344097011192
5,0.2274046342515959,13.865651135974133
6,0.0714557377723639,13.880059749227714
6,1.0,1.0
7,0.8482780425320369,0.8526118558235588
8,0.715806822081938,0.7347330895726604
9,0.7157621969017602,0.7346847013454293
11,0.04835292989527619,0.17922052658777407
11,1.0,1.0
12,0.7614455326724499,0.814261974750933
13,0.7614238657830384,0.8141318032452075
14,0.5947588912996878,0.6685549210410002
16,0.5907684763774698,0.6651063963285433
17,0.06828182893319074,0.08882389169633466
18,0.06593141351315734,0.08571397491064511
19,0.021487823900696736,0.028514263950835454
20,0.021451749371658453,0.028467386275533337
21,0.021383689009873575,0.028383869086802023
22,0.01326029699860812,0.018428483239128553
22,1.0,1.0
23,0.8321089648377195,0.8838747258050033
24,0.832132051136161,0.8838292882540503
25,0.6661471795176359,0.7421554173476018
27,0.6647066458017973,0.740298866764379
28,0.07652942440753982,0.10116876031019059
29,0.07378822861845613,0.09770312519697741
30,0.04283047762283316,0.05690829451710457
31,0.0037246867361059614,0.005294566181427452
33,0.0036740593069503574,0.00523538747567713
34,0.002118822000751343,0.0034852932251384543
35,0.0021184505632437034,0.0034849248268691573
36,0.001699843306406609,0.003048956805088453
38,0.0016733255817325337,0.0030233588691404452
39,0.0006083015201057574,0.0022242525703441347
39,1.0,1.0
40,0.8938645999302754,0.9337741819588081
41,0.8939807205105226,0.9336440904812197
42,0.7248974018415524,0.7927377553965176
44,0.7241489667243579,0.7902408180439326
45,0.08685561017210189,0.11451638766430834
46,0.05341670269942913,0.07071940846878538
48,0.05076662845070613,0.06735102580591738
49,0.0045077926336560825,0.00613448580667922
50,0.0029476187874819177,0.004025173988609855
51,0.002946849883519249,0.004024137222057106
52,0.002470939143673226,0.003379650485574965
54,0.002417574568875796,0.0033076369079407166
55,0.0009855689200431843,0.0013840246667412377
56,0.000845392043026814,0.001200752803322177
58,0.0007514714891658451,0.0010804510322550175
59,0.00020033763457351022,0.0004607247316257307
60,9.532426767081899e-5,0.0004001547236086182
61,9.527635159113874e-5,0.00040012725655457583
62,9.287215649042986e-5,0.00039924008344272406
64,8.899805063864385e-5,0.0003978621120675
65,5.655176188668955e-5,0.0003892988707550878
65,1.0,1.0
66,0.9271947061602729,0.9566856985618287
67,0.7563687794489297,0.8166160623781982
68,0.7565578599300609,0.8164382053918388
69,0.1879444752780174,0.24248476261566998
70,0.18760101838886672,0.2420029942733293
71,0.019436656266183128,0.026407179263249092
73,0.018628380322639186,0.025308797738423885
74,0.01303956390930952,0.017752671990047396
75,0.012998873006112228,0.01769731311148996
76,0.010732916494574286,0.014614417171677154
77,0.009497444242645744,0.012939097467642435
78,0.009495771135801075,0.0129368210423783
79,0.001767418116691108,0.0024095578866716637
80,0.0017519700653895842,0.0023889455037050503
81,0.0009466368916608716,0.0012915528728594877
83,0.0008467982802842076,0.001156016824922656
84,0.000770614144684991,0.0010527156832750271
85,0.0007653953485520403,0.0010456652009676807
86,0.0004689874331363415,0.0006447693459231193
87,0.0004513792127800562,0.0006211467270483469
88,0.00045116138604200533,0.0006208514731381243
89,0.0001427456962379885,0.00022186037968099259
90,0.00014062534303266175,0.00021933924197332133
91,0.00011704859951938934,0.00019227033633611955
93,0.00010258513197549716,0.0001765413322975965
94,9.748089259992425e-5,0.0001711779245346096
95,9.674432513554992e-5,0.00017041408311148473
96,5.3909102958773955e-5,0.00013188330679910065
97,5.2881748941560784e-5,0.00013113431783938324
98,5.284976297875366e-5,0.00013111150397056631
99,1.9672349710112736e-5,0.00011399047442147208
100,1.9355224009833215e-5,0.00011390299584623803
101,1.6797607354183583e-5,0.00011328765784787234
103,1.4657014734289759e-5,0.00011281847624318397
104,1.40171680766552e-5,0.00011270129395124666
105,1.390752300846792e-5,0.00011268049165957663
106,7.516138340764617e-6,0.00011182450159398747
107,7.394210270161908e-6,0.00011181600289615723
108,7.389432883106934e-6,0.00011181564032217685
109,2.962008552462242e-6,0.00011166070323781923
110,2.9129743530758797e-6,0.00011166037158356353
111,2.5465320605199668e-6,0.00011166095258419879
113,2.2146874134986162e-6,0.0001116618876353943
114,2.122202166570985e-6,0.0001116629632578533
115,2.1051998397129025e-6,0.00011166309383041718
116,1.115832626558191e-6,0.00011168117796919433
116,1.0,1.0
117,0.9262882090256211,0.9566466814580972
118,0.7557646198458008,0.816635589040216
119,0.7559545324438951,0.8164550694909593
120,0.15602824398183687,0.20374179600066025
121,0.1558104328533848,0.2034397413209997
122,0.01692966783695242,0.02302779884072374
123,0.016269595763413615,0.02213546979959092
124,0.016211687995785467,0.022057041535350316
125,0.012482056698242842,0.01699160235808904
126,0.00531906613129357,0.0072391420065596864
127,0.003143933779542556,0.004286716644256963
128,0.003059936025876702,0.004172287578336427
129,0.003058917058074526,0.004170902584278684
130,0.0010114594891160818,0.0013807407631636595
131,0.000999619151749842,0.001364449484291804
132,0.0008410392342561026,0.0011481595366697676
133,0.0007727551999028788,0.0010549103625228451
134,0.0007669502252300603,0.0010470126474298508
135,0.0007294186338700136,0.0009958173381479204
136,0.00048706052599943063,0.000665324170713017
137,0.0002650265624382973,0.0003630701060550797
138,0.0002600514554170456,0.0003563169071842348
139,0.0002599120352671462,0.00035612594452659707
140,0.0001098168072793312,0.00015424925915597947
141,0.00010808734861050854,0.0001519327845461992
142,9.364622773175201e-5,0.00013304064301377294
143,8.510045319806719e-5,0.00012194421950594724
144,8.441583994468937e-5,0.00012106454619112082
145,8.086015572639593e-5,0.00011650388394888751
146,5.687757110022221e-5,8.659432173429221e-5
147,2.9382524471573224e-5,5.6187558429778936e-5
148,2.8906161728199213e-5,5.574116013923988e-5
149,2.8888725015552794e-5,5.57246043827341e-5
150,1.3467589504793857e-5,4.4125648372909366e-5
151,1.3245315574009935e-5,4.400468488067604e-5
152,1.1605700715473475e-5,4.320668211423235e-5
153,1.0518708332611775e-5,4.27191035677196e-5
154,1.0431594392524995e-5,4.268238578481334e-5
155,1.0026213241510243e-5,4.2519610328431116e-5
156,7.227169768400561e-6,4.157973352865684e-5
157,3.6433069389975036e-6,4.083210259777286e-5
158,3.5889514490139606e-6,4.082584035207436e-5
159,3.586637204222083e-6,4.082555868075363e-5
160,1.7605380440724705e-6,4.0694224091213434e-5
161,1.7303068649757336e-6,4.069295838278456e-5
162,1.525860600300632e-6,4.0687986939324636e-5
163,1.3783584536812288e-6,4.068390450637315e-5
164,1.3665739076736225e-6,4.068363248627544e-5
165,1.3159496512694598e-6,4.068308036223872e-5
166,9.6183633590887e-7,4.068243662361604e-5
167,4.752530843206596e-7,4.068584967955691e-5
168,4.6850763901836263e-7,4.068605576845172e-5
169,4.681955125855991e-7,4.068606267395085e-5
170,2.366309849301805e-7,4.069441267850165e-5
171,2.324986263934505e-7,4.069452846057686e-5
172,2.0579678988873378e-7,4.069564099301512e-5
173,1.8560564931095752e-7,4.0696238391646726e-5
174,1.8399213924962024e-7,4.069628810766873e-5
175,1.7737484476594328e-7,4.069657761227922e-5
176,1.3072491839261634e-7,4.069865725087861e-5
176,1.0,1.0
177,0.9320854845630854,0.9605006569564472
178,0.7613414059647786,0.8206760489612449
179,0.7615095255000145,0.8205004502781696
180,0.0859147108015869,0.11503592861772959
181,0.08645667514273776,0.11551296004856697
183,0.08498850670819202,0.11364125578744497
184,0.03978785991363775,0.05384130365709133
185,0.0061291892151299696,0.008368444403048137
186,0.006110260450380809,0.008342625925841559
187,0.005294519403040124,0.007229335106028602
188,0.004014073131947333,0.005483208487373644
189,0.004013586108601661,0.005482543759377414
190,0.0010788659659749734,0.0014743484759106714
191,0.001066829245763273,0.0014579138436304905
193,0.0009965834196534345,0.0013619752962467277
194,0.0003926707654707606,0.0005366934533012417
195,0.00018958585377263168,0.00025905415137961776
196,0.00018770994618637387,0.0002564924667686801
197,9.964696880081556e-5,0.00013623307506151883
198,9.315949136120084e-5,0.00012737080724811378
199,9.310968748602063e-5,0.00012730280367211354
200,5.972920232535991e-5,8.186186739789851e-5
201,5.863948786321003e-5,8.037877537157394e-5
203,5.1998875907424885e-5,7.135380553505937e-5
204,1.7205740304494473e-5,2.491778710560119e-5
205,1.5847878089977807e-5,2.3181021656547524e-5
206,1.567559149293871e-5,2.2962362084560144e-5
207,7.369748687356329e-6,1.3138469212122691e-5
208,7.2598088800842285e-6,1.30251020886125e-5
209,7.255184549845385e-6,1.3020355014902135e-5
210,5.1428249956573554e-6,1.1032050005699572e-5
211,5.044973976463986e-6,1.0948892426226531e-5
213,4.446155618452595e-6,1.0463371913872372e-5
214,1.5395479842045392e-6,8.881789045430524e-6
215,1.4545486436892681e-6,8.857651875052383e-6
216,1.438760073838026e-6,8.85303256204979e-6
217,6.665743330263716e-7,8.692589149764258e-6
218,6.583525503020027e-7,8.691751689359219e-6
219,6.579152612793579e-7,8.6916996963983e-6
220,4.76841896714952e-7,8.676953131987704e-6
221,4.674913972147108e-7,8.676187747879717e-6
223,4.103673856688848e-7,8.671959193453508e-6
224,1.4747711059539597e-7,8.66588114250075e-6
225,1.396802562746257e-7,8.66586536481615e-6
226,1.3814798854996863e-7,8.66583776728476e-6
227,6.321334989252046e-8,8.665299072769341e-6
228,6.246671896730822e-8,8.665315925383752e-6
229,6.242437583871015e-8,8.665316141815521e-6
230,4.5665180217817795e-8,8.665712189756782e-6
231,4.4755522305997885e-8,8.665718037190366e-6
233,3.91969238293993e-8,8.665761267103877e-6
234,1.4394772823037172e-8,8.666401653061283e-6
234,1.0,1.0
235,0.92399054198966,0.9556702710579847
236,0.7538936487582912,0.8157023763660001
237,0.7540367154424966,0.815542353838646
238,0.756014281562695,0.8146579382694162
239,0.09212212631908315,0.12328338522932251
241,0.09103925730448681,0.12186357101667297
242,0.055093170992562196,0.07419910361783041
243,0.007747908393199659,0.010574371778892195
244,0.007738386693227224,0.010561363925386261
245,0.007211951741047908,0.009842543943960745
246,0.005242929758344619,0.007160000656829484
247,0.005242707031476637,0.007159696433524263
248,0.005234272261429349,0.007148175194019177
249,0.001106184295567189,0.0015121902443725535
251,0.0010848677150495367,0.0014830488938757313
252,0.0006631985717046678,0.0009066824036764625
253,0.00011218904668520684,0.00015340067395942734
254,0.00011176169092945035,0.0001528163851826024
255,9.222568763970022e-5,0.00012610501875289884
256,6.752823144133186e-5,9.233437556207027e-5
257,6.752099135935267e-5,9.232447664594677e-5
258,6.725753081244747e-5,9.196426424482501e-5
259,2.163240418686458e-5,2.95770706861646e-5
261,2.0050975898831146e-5,2.7414886706199414e-5
262,9.432529264898176e-6,1.290324027589703e-5
263,3.862043267641431e-6,5.293499883467895e-6
264,3.8246020842233254e-6,5.242451035432147e-6
265,1.913210980770595e-6,2.644015122737296e-6
266,1.66695285836268e-6,2.311336838460292e-6
267,1.6662845069723944e-6,2.3104364785853602e-6
268,1.641819548351008e-6,2.277487581867499e-6
269,9.453503913038478e-7,1.3490814452055616e-6
271,8.377837192243207e-7,1.2091784720822751e-6
272,2.5323480898728236e-7,5.286913058787076e-7
273,2.078970356016888e-7,4.904246955453866e-7
274,2.0572743508519785e-7,4.887157708552093e-7
275,8.262089460722791e-8,4.159464064389493e-7
276,8.044894068012769e-8,4.151633066307428e-7
277,8.0402485335431e-8,4.1514699414388216e-7
278,7.870052102733927e-8,4.1455559895277484e-7
279,5.4512236476504685e-8,4.076455914940351e-7
281,4.771337416696093e-8,4.0611488669405643e-7
282,1.3650097630893194e-8,4.0186430903872e-7
283,1.2783520534987498e-8,4.0181615221326617e-7
284,1.2645087041670983e-8,4.018086459066529e-7
285,4.836532820978058e-9,4.0153027495448565e-7
286,4.773406084075037e-9,4.015294084303229e-7
287,4.770557227627858e-9,4.0152935988732167e-7
288,4.666067299079627e-9,4.0152760868714063e-7
289,3.30754627105957e-9,4.0151802844127145e-7
291,2.8908339191212258e-9,4.0151394598777855e-7
292,8.343759635095769e-10,4.015179485743823e-7
292,1.0,1.0
293,0.924530192591445,0.9560345708788439
294,0.9246365725658382,0.9558924888686635
295,0.7545283318941584,0.8159501433472658
296,0.7565451862479988,0.8150297002298147
297,0.09648622306760239,0.12895015504452007
299,0.0954888014721733,0.12763474134893477
300,0.02986460984281583,0.04029644178960838
301,0.00822982645780197,0.011230233347651325
302,0.008223537606696193,0.011221640454393455
303,0.007732752616468246,0.010551713915922793
304,0.007732560891138833,0.010551452348369466
305,0.005618201512940276,0.0076716822315366605
306,0.0056100904252241925,0.007660605039893334
307,0.001214837976429436,0.0016607153113881183
309,0.0011970351851324868,0.0016363761936946635
310,0.0003479408042816226,0.0004757709815503565
311,0.00011744443863095068,0.0001605969411653502
312,0.00011721596585371329,0.00016028454907311576
313,0.00010298529995728399,0.00014082557994538243
314,0.00010298124442848617,0.00014082003430585958
315,7.432316374479149e-5,0.00010163293305500955
316,7.41284239468576e-5,0.00010136663831248289
317,2.1283384841925565e-5,2.910432121627929e-5
319,2.016396443572198e-5,2.757355665217409e-5
320,1.136725607538206e-5,1.554425321565878e-5
321,3.251607723366573e-6,4.446493213753895e-6
322,3.2309224723252056e-6,4.418207280472656e-6
323,1.8918112632101962e-6,2.587082892838715e-6
324,1.891494646788857e-6,2.586649960530999e-6
325,1.5319788942645453e-6,2.095041871707399e-6
326,1.5156079561464488e-6,2.072657194496046e-6
327,7.408512871581439e-7,1.0133531528341362e-6
329,6.61461550265079e-7,9.048302501575749e-7
330,5.721213492991023e-7,7.827177741696051e-7
331,1.5106613051341547e-7,2.083255974376984e-7
332,1.4989446622848664e-7,2.0673739119078043e-7
333,6.182346964987995e-8,8.88284222386054e-8
334,6.179736523231117e-8,8.879449324644372e-8
335,5.861575936842436e-8,8.466763142869742e-8
336,5.741479840522937e-8,8.311664767941425e-8
337,3.815594781858611e-8,5.8938557392261584e-8
339,3.332053962720318e-8,5.318514513564998e-8
340,3.1260923475272016e-8,5.080002854954075e-8
341,8.561182467587497e-9,2.996268800218563e-8
342,8.490901004446277e-9,2.992548655331066e-8
343,3.185557678775351e-9,2.7939842693862477e-8
344,3.1839930362092676e-9,2.7939513474751082e-8
345,3.1318468019861813e-9,2.792874098735733e-8
346,3.061793508078849e-9,2.7914410593337784e-8
347,2.140725877075848e-9,2.775767838874614e-8
349,1.8644523189406274e-9,2.7721113966859125e-8
350,1.7668185556563306e-9,2.7709561767943867e-8
351,4.924110836484648e-10,2.76170810264885e-8
352,4.883784684995801e-10,2.7616956750188253e-8
353,1.7995088037227961e-10,2.761066989727756e-8
354,1.7985858227093749e-10,2.7610668860521512e-8
355,1.777643861161283e-10,2.7610651946699568e-8
356,1.7364403092979283e-10,2.7610612202204255e-8
357,1.2332739141124525e-10,2.7610271346485363e-8
359,1.0706110413000368e-10,2.761017731244147e-8
360,1.0167707556015755e-10,2.7610153932185454e-8
361,2.8877139430491468e-11,2.7610012938492846e-8
362,2.863702928385782e-11,2.7610012739812083e-8
363,1.0388284836892546e-11,2.7610018620714435e-8
364,1.0382907751511122e-11,2.7610018592106764e-8
365,1.0271236805194872e-11,2.7610018732963e-8
366,1.0031144206320231e-11,2.7610018886371642e-8
367,7.16966730786815e-12,2.7610022886062797e-8
367,1.0,1.0
368,0.9258317940032431,0.9568456501803292
369,0.9259110866028616,0.9567390876799052
370,0.7557117703261564,0.8168213930353971
371,0.7576745170604074,0.8158225204185666
372,0.09751893584614982,0.13028720026480176
374,0.09655215290772916,0.12900981217104276
375,0.02946337130239221,0.039765679079018124
376,0.008196430069092904,0.011184899285732042
377,0.008190851350394272,0.011177274064069131
378,0.007706564148883158,0.010516199854775223
379,0.007706430841899664,0.010516018006195511
380,0.005613598356530626,0.007665479421530277
381,0.005607116782580454,0.007656628211352002
382,0.001216908390564797,0.0016635504040671547
384,0.0011988075098117626,0.001638803503617306
385,0.0003468252203491301,0.00047424776304562816
386,0.00011590916833872574,0.0001584982778276964
387,0.00011570469049589848,0.00015821869150513913
388,0.00010137032172746197,0.0001386178533281491
389,0.0001013672909191149,0.00013861370889258233
390,7.337510670914495e-5,0.0001003369978073306
391,7.320967186220908e-5,0.00010011077443527562
392,2.125685186248968e-5,2.9068249028549396e-5
394,2.0102269911994876e-5,2.748939311252926e-5
395,1.14280801026652e-5,1.5627631419938716e-5
396,3.248256750413348e-6,4.441928174862154e-6
397,3.2298080580772314e-6,4.416699925105471e-6
398,1.8702330844643475e-6,2.557505768528211e-6
399,1.8699894705398338e-6,2.5571726308777403e-6
400,1.5241279032165135e-6,2.084211727272505e-6
401,1.5099607125478143e-6,2.064838358541183e-6
402,7.494407524097218e-7,1.0248386380229028e-6
404,6.673004794587756e-7,9.125129191223177e-7
405,5.794259326297942e-7,7.923453230899675e-7
406,1.527419535601933e-7,2.0886892416042185e-7
407,1.5169153116069276e-7,2.074325081424685e-7
408,6.23469459435162e-8,8.526153244733923e-8
409,6.232698115024224e-8,8.523423599985597e-8
410,5.931206846512977e-8,8.111197127867971e-8
411,5.827808110008363e-8,7.96982612698505e-8
412,3.893864040879616e-8,5.326119724708143e-8
414,3.392310753931654e-8,4.6405843529709436e-8
415,3.1848322593250956e-8,4.357036031527267e-8
416,8.724381612617548e-9,1.2028843846158018e-8
417,8.661052236114003e-9,1.1943004520093436e-8
418,3.254535602506113e-9,4.7192853191126416e-9
419,3.2533335728469104e-9,4.717737804464987e-9
420,3.2020647328981205e-9,4.651881952397126e-9
421,3.141363954450174e-9,4.573972250266556e-9
422,2.2021747947691066e-9,3.4008242998092285e-9
424,1.9130637633627454e-9,3.057182239146261e-9
425,1.8131910039343677e-9,2.9415631535491037e-9
426,5.063057352101646e-10,1.7370075081649878e-9
427,5.026322876940257e-10,1.7350284454923395e-9
428,1.8531841403009197e-10,1.6147540402047463e-9
429,1.8524696968032008e-10,1.6147390735471055e-9
430,1.8313478502755233e-10,1.6143089379948286e-9
431,1.7953618455693693e-10,1.6135729487987629e-9
432,1.2782801558182784e-10,1.6047353406583676e-9
434,1.1066286345702842e-10,1.602437848573877e-9
435,1.0511056490554794e-10,1.6017730359911075e-9
436,2.995027444217391e-11,1.596310815968761e-9
437,2.972943581251993e-11,1.5963041300409123e-9
438,1.0780141447877078e-11,1.5959386014712168e-9
439,1.0775941603911723e-11,1.5959384001482308e-9
440,1.0662127063787978e-11,1.5959376030679341e-9
441,1.0450547384005986e-11,1.5959359009186868e-9
442,7.489439628455715e-12,1.595922531892549e-9
442,1.0,1.0
443,0.9260291473619342,0.9569686621789296
444,0.9260960120867091,0.9568779216453903
445,0.7558825788531699,0.8169636368797785
446,0.7578609036414721,0.8159509242999995
447,0.09784139743723078,0.130703302646813
449,0.09687797604750104,0.12943005482661793
450,0.029266073843059924,0.0395034526732044
451,0.008152201226931213,0.011124750124786965
452,0.008146726777466045,0.011117266872827198
453,0.007665072427547584,0.010459777196669672
454,0.0076649603945469795,0.010459624364488503
455,0.005590101374229828,0.007633477288089444
456,0.005583621822021709,0.0076246287865341334
457,0.001210270285524653,0.0016544795542059471
459,0.00119229092349779,0.0016298986957923747
460,0.000343107445389164,0.0004691650160998992
461,0.0001141609711559236,0.0001561078761668005
462,0.0001139615526652844,0.00015583520714491608
463,9.982915667644379e-5,0.0001365105452022616
464,9.982663866565984e-5,0.00013650710198324963
465,7.232662789186471e-5,9.890333983916427e-5
466,7.216318517665097e-5,9.8679840555287e-5
467,2.0943504831158823e-5,2.8639777960856222e-5
469,1.980536078702911e-5,2.7083400409067114e-5
470,1.1229641600915819e-5,1.5356283442805265e-5
471,3.1810118229580887e-6,4.349982498822424e-6
472,3.1631249749610605e-6,4.325522548367823e-6
473,1.830360585802949e-6,2.502989578570758e-6
474,1.830159305195094e-6,2.502714330479328e-6
475,1.4923214110145035e-6,2.0407263930079063e-6
476,1.478402614528349e-6,2.021692670411321e-6
477,7.332945706805565e-7,1.0027690227135044e-6
479,6.526526272601056e-7,8.92492455740604e-7
480,5.663324557812441e-7,7.744509305659622e-7
481,1.4871116609408493e-7,2.0336019866987613e-7
482,1.476978716893376e-7,2.019745339315187e-7
483,6.061450210750628e-8,8.288931335430828e-8
484,6.059811114673082e-8,8.286689921883043e-8
485,5.767500706250154e-8,7.886959761762495e-8
486,5.666528091062703e-8,7.748881212624865e-8
487,3.786580806220471e-8,5.178082954443763e-8
489,3.296947394981838e-8,4.5085164484811115e-8
490,3.094679588810652e-8,4.23191800518821e-8
491,8.449598715717453e-9,1.1554613696516222e-8
492,8.388840718245383e-9,1.1471528047272087e-8
493,3.1472962969856634e-9,4.303797355033718e-9
494,3.1463143681013867e-9,4.302454308014846e-9
495,3.096873917141829e-9,4.23484649502674e-9
496,3.0378882228492547e-9,4.154184635644715e-9
497,2.1301390017133962e-9,2.9128712258780076e-9
499,1.8492838954068156e-9,2.528810600744897e-9
500,1.7524572072729246e-9,2.3964026113386586e-9
501,4.8789583580299e-10,6.67255981044503e-10
502,4.843875609093084e-10,6.624594569165155e-10
503,1.7823329943356885e-10,2.440572253584178e-10
504,1.7817523865843903e-10,2.439777132746795e-10
505,1.7615129383283168e-10,2.4121534134954677e-10
506,1.7267241311999485e-10,2.3646648311977795e-10
507,1.229879471996176e-10,1.687060872958247e-10
509,1.0639798261813597e-10,1.4611365210212011e-10
510,1.0104564223297625e-10,1.3883127545414459e-10
511,2.8717934669209548e-11,4.1739409078135375e-11
512,2.8508030470510456e-11,4.146988816843664e-11
513,1.0313391854407628e-11,2.006451221834115e-11
514,1.0309995546981536e-11,2.006121502224034e-11
515,1.0201562790744576e-11,1.9958094513580913e-11
516,9.99802853348761e-12,1.976559794031962e-11


==> plots/newton-adi/data/normalized_residual/Rail5177_adi_initprev=true_adi_kwargs=_maxiters=1000,shifts=Cyclic_Heuristic_10,_10,_10____newton_kwargs=_inexact=true,inexact_hybrid=true,linesearch=true,maxiters=20,reltol=1e-10__beta=1000.csv <==
overall_adi_step,lyap_relative_residual_norm,ricc_relative_residual_norm
0,1.0,1.0
1,0.8565681237948065,9.656047309620831
2,0.7508041667956549,9.692837947185211
3,0.750612307102327,11.383009393209887
4,0.22868062961136476,13.532344097011192
5,0.2274046342515959,13.865651135974133
6,0.0714557377723639,13.880059749227714
6,0.7912606745767178,0.8498619179543728
7,0.6654463193380162,0.7132838916861609
8,0.5632153900473944,0.5969227636762858
9,0.5631350574421289,0.5968350538778717
11,0.041452006983098706,0.18193674819035388
11,0.13446076458183095,0.18193674819035388
12,0.07226361875111813,0.09847771615245073
13,0.07224051798390414,0.09845169232556306
14,0.05783690048516614,0.07912188205070517
16,0.05627901841058179,0.07705869756935872
17,0.010488753001878742,0.017559179829226536
17,0.013017128584870228,0.017559179829226536
18,0.008166145967153872,0.011570208105782364
19,0.00814108239666389,0.011539682007298298
20,0.006973418134477472,0.010032315949948568
22,0.005895271458476081,0.008601507266834318
23,0.00247623597580119,0.004240363861406567
24,0.0014900039137312295,0.002824298952822845
25,0.0011881130807821878,0.0025151935039720514
25,0.0018486037850335168,0.0025151935039720514
26,0.0015624548694765329,0.002232005634066873
27,0.0015332962806177543,0.0021966764858455112
28,0.0015141348298205249,0.0021707275310046846
30,0.0007153875695179516,0.0011697915046346
31,0.00041853384131481037,0.0008184001961081946
32,0.00038080672486796527,0.0007774487155518337
34,0.00026035428165726817,0.0005918610771928183
35,7.973373052897599e-5,0.00045844379877910173
36,2.9407427516202728e-5,0.00043489208911563494
36,0.00031858789287503953,0.00043489208911563494
37,0.00028144795439457475,0.0003901475365354607
38,0.0002811433325531744,0.0003897341174743995
39,0.00026608958609204605,0.0003714248408713281
40,0.000254361211190935,0.00035563702216226953
41,6.69428483188641e-5,0.00016775399550511975
43,5.661787575934169e-6,0.00012857900453270448
44,4.9532389608963075e-6,0.0001284028271985662
45,4.758334741641553e-6,0.00012835358434147852
46,4.194794149199029e-6,0.00012722451388267532
47,2.143163275264371e-6,0.00012601000231976943
47,9.222609525449858e-5,0.00012601000231976943
48,8.47697155817056e-5,0.00011638237916862866
49,8.476072361000035e-5,0.00011637087895373046
50,7.628078468335251e-5,0.00010562825354301243
51,7.593887806663225e-5,0.00010521372255318171
53,7.500977494279939e-7,4.582521984571448e-5
54,7.120026967262978e-7,4.581929203291092e-5
55,5.83953184956781e-7,4.584905933909632e-5
56,3.2249676992445294e-7,4.5741718303414356e-5
57,3.067100946516297e-7,4.574046658415577e-5
58,1.6062559246061257e-7,4.5731221536987234e-5
58,3.3453773077323016e-5,4.5731221536987234e-5
59,3.2752388089624836e-5,4.48947515628673e-5
60,3.275185407298864e-5,4.489414739260181e-5
61,2.916269823010036e-5,4.0210916361312436e-5
62,2.9152942782041635e-5,4.0201947551314996e-5
63,1.2251079778561895e-6,1.1749555661976515e-5
65,7.682820434096715e-7,1.1549303504355395e-5
66,7.628708722457485e-7,1.1544587341170755e-5
67,7.626994950657122e-7,1.1544417858145681e-5
68,2.712247117879246e-8,1.0845922541054522e-5
69,2.531769371466533e-8,1.084620325514259e-5
69,7.932041117475765e-6,1.084620325514259e-5
70,7.680833059425903e-6,1.0505658387967683e-5
71,7.680665822858209e-6,1.050543325135166e-5
72,7.149597775053208e-6,9.789738096321422e-6
73,7.145361553970306e-6,9.784108287431586e-6
74,3.460078295771443e-7,1.0390417532316767e-6
76,2.609683323352916e-7,7.917376961868988e-7
77,2.6050780651036216e-7,7.913170775796607e-7
78,2.6048926376861734e-7,7.913014767585951e-7
79,4.869154101237505e-9,6.032169985275103e-7
80,4.0118439358825255e-9,6.023099774212175e-7
81,4.01122914553042e-9,6.02309370016141e-7
82,3.936517105941371e-9,6.021810136164844e-7
83,3.9195021834867865e-9,6.021638969337231e-7
84,8.876403325365312e-10,5.985773752889582e-7
84,4.377240302638118e-7,5.985773752889582e-7
85,4.066674251174823e-7,5.561296211918783e-7
86,3.9569067696512086e-7,5.416878619211983e-7
87,3.956716942072088e-7,5.416619142208286e-7
88,8.862764710061197e-8,1.317690777414414e-7
89,8.86327032508292e-8,1.317772486150988e-7
91,6.4309653441049e-8,1.0263067874435491e-7
92,6.430446480825297e-8,1.0262434281431878e-7
93,6.41793668252617e-8,1.0247157638941185e-7
94,1.9782934480040026e-10,3.379639777041493e-8
95,1.6902656846711398e-10,3.379204147405795e-8
96,1.6351314648092398e-10,3.379180094990105e-8
97,1.6349598991446524e-10,3.379179824907013e-8
98,1.5332357342108528e-11,3.3774780835132696e-8
99,1.523141021963768e-11,3.3774767222956295e-8
101,3.103585551966675e-12,3.37708237936507e-8
101,2.4695600542707055e-8,3.37708237936507e-8
102,2.4770026327916128e-8,3.387281836520431e-8
103,1.0204260455723502e-8,1.4237136326452024e-8
104,1.020422015811913e-8,1.423709234754826e-8
105,1.0025379903821345e-8,1.4477328532311473e-8
106,1.0020224753952063e-8,1.4470481913086048e-8
108,5.147149373271903e-9,8.046353697660295e-9
109,5.146664266395232e-9,8.045724002814205e-9
110,5.134914740613066e-9,8.030476458256381e-9
111,5.667065177096634e-12,2.2603294088641837e-9
111,1.6529098944081102e-9,2.2603294088641837e-9
112,1.6481880719512866e-9,2.253872294494012e-9
113,2.429358955784074e-10,3.3501764225805814e-10
114,2.429347160872607e-10,3.350162000867197e-10
115,1.1171496760779395e-10,1.5733897074676817e-10
116,1.1164951223488864e-10,1.5725094498211405e-10
118,5.701388669189486e-11,8.450806455019294e-11
119,5.700888916004972e-11,8.450153180908629e-11
120,5.68837063784075e-11,8.433868521813562e-11
121,2.9583196517914464e-14,2.599379566308217e-11


==> plots/rosenbrock/data/Rail5177_adi_kwargs=_maxiters=200,reltol=1e-10,shifts=Cyclic_Heuristic_20,_30,_30____nsteps=450_tspan=_4500.0,_0.0_.csv <==
rosenbrock_it,adi_nsteps_zero,adi_nsteps_prev,ranks_zero,ranks_prev,nsolves_zero,nsolves_prev,solution_rank_zero,solution_rank_prev
1,20,20,6,12,120,240,92,92
2,20,18,90,97,1920,1986,92,92
3,20,17,93,104,3780,3754,93,96
4,20,17,93,107,5640,5573,98,98
5,20,17,97,108,7580,7409,99,100
6,20,17,99,105,9560,9194,99,103
7,20,17,99,105,11540,10979,104,104
8,20,17,103,100,13600,12679,104,104
9,20,17,103,97,15660,14328,105,106
10,20,17,105,91,17760,15875,105,107
11,20,17,105,91,19860,17422,105,109
12,20,17,105,88,21960,18918,106,110
13,20,17,106,82,24080,20312,109,110
14,20,17,108,80,26240,21672,110,111
15,20,17,109,78,28420,22998,110,112
16,20,17,109,79,30600,24341,111,113
17,20,16,111,79,32820,25605,111,115
18,20,16,111,75,35040,26805,111,115
19,20,16,111,73,37260,27973,111,116
20,20,16,111,74,39480,29157,111,116
21,20,16,111,72,41700,30309,112,116
22,20,16,112,75,43940,31509,115,116
23,20,14,114,70,46220,32489,115,116
24,20,14,114,71,48500,33483,116,118
25,20,14,115,70,50800,34463,116,118
26,20,13,115,71,53100,35386,116,119
27,20,13,116,70,55420,36296,116,120
28,20,13,116,70,57740,37206,117,121
29,20,13,117,67,60080,38077,117,121
30,20,13,117,71,62420,39000,117,121
31,20,13,117,67,64760,39871,117,122
32,20,13,117,66,67100,40729,117,122
33,20,13,117,67,69440,41600,117,122
34,20,13,117,66,71780,42458,118,122
35,20,13,118,66,74140,43316,119,122
36,20,13,118,64,76500,44148,120,123
37,20,13,119,66,78880,45006,120,123
38,20,13,119,66,81260,45864,120,123
39,20,13,119,66,83640,46722,121,125
40,20,13,120,63,86040,47541,121,125
41,20,13,120,66,88440,48399,122,125
42,20,12,122,64,90880,49167,122,125
43,20,10,122,68,93320,49847,122,125
44,20,10,122,65,95760,50497,122,126
45,20,10,122,65,98200,51147,122,127
46,20,10,122,63,100640,51777,122,127
47,20,10,122,63,103080,52407,122,127
48,20,10,123,65,105540,53057,123,127
49,20,10,123,62,108000,53677,123,127
50,20,10,123,63,110460,54307,123,128
51,20,10,123,62,112920,54927,123,128
52,20,10,123,63,115380,55557,123,128
53,20,10,123,64,117840,56197,123,128
54,20,10,123,61,120300,56807,123,128
55,20,10,123,60,122760,57407,124,128
56,20,10,124,60,125240,58007,124,128
57,20,10,124,62,127720,58627,124,128
58,20,10,124,64,130200,59267,125,129
59,20,10,124,60,132680,59867,125,129
60,20,10,124,62,135160,60487,126,130
61,20,10,125,62,137660,61107,126,131
62,20,10,125,60,140160,61707,126,131
63,20,10,125,62,142660,62327,126,131
64,20,10,125,62,145160,62947,126,131
65,20,10,125,62,147660,63567,127,131
66,20,10,126,59,150180,64157,127,131
67,20,10,126,61,152700,64767,127,131
68,20,10,127,60,155240,65367,127,132
69,20,10,127,59,157780,65957,127,132
70,20,10,127,60,160320,66557,128,132
71,20,10,128,59,162880,67147,128,133
72,20,10,128,59,165440,67737,128,133
73,20,10,128,61,168000,68347,128,133
74,20,10,128,58,170560,68927,128,133
75,20,10,128,61,173120,69537,128,133
76,20,10,128,60,175680,70137,128,133
77,20,10,128,58,178240,70717,129,133
78,20,10,129,62,180820,71337,129,133
79,20,10,129,59,183400,71927,129,133
80,20,10,129,61,185980,72537,129,133
81,20,10,129,58,188560,73117,129,134
82,20,10,129,59,191140,73707,129,134
83,20,10,129,58,193720,74287,129,134
84,20,10,129,59,196300,74877,129,134
85,20,10,129,57,198880,75447,129,134
86,20,10,129,59,201460,76037,130,134
87,20,10,130,59,204060,76627,130,134
88,20,10,130,59,206660,77217,130,134
89,20,10,130,58,209260,77797,130,134
90,20,10,130,60,211860,78397,130,134
91,20,10,130,56,214460,78957,130,135
92,20,10,130,59,217060,79547,130,135
93,20,10,130,59,219660,80137,130,135
94,20,10,130,56,222260,80697,131,137
95,20,10,130,59,224860,81287,132,137
96,20,10,131,59,227480,81877,132,137
97,20,10,131,56,230100,82437,132,137
98,20,10,131,59,232720,83027,132,137
99,20,10,131,57,235340,83597,132,137
100,20,10,131,57,237960,84167,132,137
101,20,10,131,57,240580,84737,132,137
102,20,10,131,58,243200,85317,132,137
103,20,10,131,56,245820,85877,132,138
104,20,10,131,60,248440,86477,132,138
105,20,10,131,55,251060,87027,133,138
106,20,10,132,58,253700,87607,133,138
107,20,10,132,57,256340,88177,133,138
108,20,10,132,58,258980,88757,133,138
109,20,10,132,56,261620,89317,133,139
110,20,10,132,58,264260,89897,134,139
111,20,10,133,56,266920,90457,134,139
112,20,10,133,56,269580,91017,134,139
113,20,10,133,57,272240,91587,134,139
114,20,10,133,57,274900,92157,134,139
115,20,10,134,56,277580,92717,134,139
116,20,10,134,55,280260,93267,134,139
117,20,10,134,59,282940,93857,134,139
118,20,10,134,53,285620,94387,134,140
119,20,10,134,55,288300,94937,134,140
120,20,10,134,55,290980,95487,134,140
121,20,10,134,55,293660,96037,135,140
122,20,10,135,55,296360,96587,135,140
123,20,10,135,55,299060,97137,135,140
124,20,10,135,53,301760,97667,135,140
125,20,10,135,56,304460,98227,135,140
126,20,10,135,56,307160,98787,135,140
127,20,10,135,56,309860,99347,135,140
128,20,10,135,55,312560,99897,135,140
129,20,10,135,55,315260,100447,135,140
130,20,10,135,55,317960,100997,135,140
131,20,10,135,55,320660,101547,135,140
132,20,10,135,55,323360,102097,135,140
133,20,10,135,53,326060,102627,135,140
134,20,10,135,56,328760,103187,135,140
135,20,10,135,54,331460,103727,135,140
136,20,10,135,54,334160,104267,135,140
137,20,10,135,57,336860,104837,135,140
138,20,10,135,54,339560,105377,135,140
139,20,10,135,58,342260,105957,135,140
140,20,10,135,55,344960,106507,135,140
141,20,10,135,55,347660,107057,135,140
142,20,10,135,54,350360,107597,135,141
143,20,10,135,55,353060,108147,135,141
144,20,10,135,56,355760,108707,135,141
145,20,10,135,52,358460,109227,135,141
146,20,10,135,55,361160,109777,135,141
147,20,10,135,55,363860,110327,135,141
148,20,10,135,54,366560,110867,136,142
149,20,10,135,54,369260,111407,137,142
150,20,10,136,55,371980,111957,137,142
151,20,10,136,53,374700,112487,137,143
152,20,10,136,54,377420,113027,137,143
153,20,10,136,53,380140,113557,138,143
154,20,10,137,53,382880,114087,138,143
155,20,10,137,52,385620,114607,138,143
156,20,10,137,54,388360,115147,138,143
157,20,10,137,52,391100,115667,138,144
158,20,10,137,54,393840,116207,138,144
159,20,10,137,50,396580,116707,138,144
160,20,10,137,52,399320,117227,138,144
161,20,10,137,52,402060,117747,138,144
162,20,10,137,53,404800,118277,138,144
163,20,10,137,51,407540,118787,138,144
164,20,10,137,49,410280,119277,138,144
165,20,10,137,50,413020,119777,138,144
166,20,10,137,50,415760,120277,138,144
167,20,10,137,52,418500,120797,138,144
168,20,10,137,51,421240,121307,138,144
169,20,10,137,51,423980,121817,138,144
170,20,10,137,48,426720,122297,138,144
171,20,10,137,51,429460,122807,138,144
172,20,10,137,51,432200,123317,138,144
173,20,10,138,49,434960,123807,138,145
174,20,9,138,49,437720,124248,138,145
175,20,9,138,50,440480,124698,138,145
176,20,9,138,49,443240,125139,138,145
177,20,9,138,50,446000,125589,138,145
178,20,9,138,49,448760,126030,138,145
179,20,9,138,47,451520,126453,138,145
180,20,9,138,50,454280,126903,138,145
181,20,9,138,49,457040,127344,138,145
182,20,9,138,48,459800,127776,139,145
183,20,9,138,51,462560,128235,139,145
184,20,9,138,48,465320,128667,139,145
185,20,9,138,47,468080,129090,139,145
186,20,9,138,50,470840,129540,139,145
187,20,9,138,47,473600,129963,139,146
188,20,9,138,48,476360,130395,139,146
189,20,9,138,47,479120,130818,139,146
190,20,9,138,48,481880,131250,140,146
191,20,9,139,47,484660,131673,140,146
192,20,9,139,49,487440,132114,140,146
193,20,9,139,47,490220,132537,140,146
194,20,9,139,48,493000,132969,140,146
195,20,8,139,47,495780,133345,140,146
196,20,8,139,46,498560,133713,140,146
197,20,8,139,49,501340,134105,140,146
198,20,8,139,48,504120,134489,140,146
199,20,8,139,45,506900,134849,140,146
200,20,7,140,48,509700,135185,140,146
201,20,6,140,48,512500,135473,140,146
202,20,6,140,47,515300,135755,140,146
203,20,6,140,47,518100,136037,140,146
204,20,6,140,48,520900,136325,140,146
205,20,6,140,48,523700,136613,140,146
206,20,6,140,46,526500,136889,140,146
207,20,6,140,48,529300,137177,140,146
208,20,6,140,48,532100,137465,140,146
209,20,6,140,48,534900,137753,140,146
210,20,6,140,46,537700,138029,140,146
211,20,6,140,48,540500,138317,140,146
212,20,6,140,48,543300,138605,140,146
213,20,6,140,47,546100,138887,140,146
214,20,6,140,47,548900,139169,140,146
215,20,6,140,48,551700,139457,140,146
216,20,6,140,47,554500,139739,140,146
217,20,6,140,48,557300,140027,140,146
218,20,6,140,49,560100,140321,140,146
219,20,6,140,46,562900,140597,140,148
220,20,6,140,48,565700,140885,140,148
221,20,6,140,46,568500,141161,140,148
222,20,6,140,47,571300,141443,140,148
223,20,6,140,48,574100,141731,140,148
224,20,6,140,46,576900,142007,140,148
225,20,6,140,45,579700,142277,140,148
226,20,6,140,46,582500,142553,140,148
227,20,6,140,47,585300,142835,140,148
228,20,6,140,48,588100,143123,140,148
229,20,6,140,45,590900,143393,140,148
230,20,6,140,47,593700,143675,140,148
231,20,6,140,47,596500,143957,140,148
232,20,6,140,45,599300,144227,140,148
233,20,6,140,48,602100,144515,140,148
234,20,6,140,47,604900,144797,140,148
235,20,6,140,45,607700,145067,140,148
236,20,6,140,48,610500,145355,140,148
237,20,6,140,47,613300,145637,140,148
238,20,6,140,46,616100,145913,140,148
239,20,6,140,46,618900,146189,140,148
240,20,6,140,45,621700,146459,140,148
241,20,6,140,48,624500,146747,140,148
242,20,6,140,46,627300,147023,140,148
243,20,6,140,44,630100,147287,140,148
244,20,6,140,48,632900,147575,140,148
245,20,6,140,45,635700,147845,140,148
246,20,6,140,45,638500,148115,140,149
247,20,6,140,47,641300,148397,140,149
248,20,6,140,46,644100,148673,140,149
249,20,6,140,44,646900,148937,140,149
250,20,6,140,46,649700,149213,140,149
251,20,6,140,47,652500,149495,140,149
252,20,6,140,43,655300,149753,140,149
253,20,6,140,46,658100,150029,140,149
254,20,6,140,46,660900,150305,140,149
255,20,6,140,45,663700,150575,140,149
256,20,6,140,44,666500,150839,140,149
257,20,6,140,46,669300,151115,140,149
258,20,6,140,44,672100,151379,140,150
259,20,6,140,46,674900,151655,141,150
260,20,6,141,45,677720,151925,141,150
261,20,6,141,44,680540,152189,141,150
262,20,6,141,47,683360,152471,141,150
263,20,6,141,44,686180,152735,141,150
264,20,6,141,45,689000,153005,141,150
265,20,6,141,44,691820,153269,141,150
266,20,6,141,43,694640,153527,141,150
267,20,6,141,45,697460,153797,141,150
268,20,6,141,42,700280,154049,142,150
269,20,6,142,46,703120,154325,142,150
270,20,6,142,43,705960,154583,142,150
271,20,6,142,43,708800,154841,142,150
272,20,6,142,45,711640,155111,142,150
273,20,6,142,41,714480,155357,142,150
274,20,6,142,44,717320,155621,142,150
275,20,6,142,43,720160,155879,142,150
276,20,6,142,44,723000,156143,142,150
277,20,6,142,43,725840,156401,142,150
278,20,6,142,44,728680,156665,142,150
279,20,6,142,44,731520,156929,142,150
280,20,6,142,42,734360,157181,142,150
281,20,6,142,45,737200,157451,142,150
282,20,6,142,43,740040,157709,142,150
283,20,6,142,43,742880,157967,142,150
284,20,6,142,43,745720,158225,142,150
285,20,6,142,42,748560,158477,142,150
286,20,6,142,44,751400,158741,142,150
287,20,6,142,42,754240,158993,142,150
288,20,6,142,43,757080,159251,142,150
289,20,6,142,40,759920,159491,142,151
290,20,6,142,43,762760,159749,142,151
291,20,6,142,41,765600,159995,142,151
292,20,6,142,43,768440,160253,142,151
293,20,6,142,41,771280,160499,142,151
294,20,6,142,44,774120,160763,142,151
295,20,6,142,41,776960,161009,142,151
296,20,6,142,40,779800,161249,142,151
297,20,6,142,43,782640,161507,142,151
298,20,6,142,42,785480,161759,142,151
299,20,6,142,41,788320,162005,142,151
300,20,6,142,42,791160,162257,142,151
301,20,6,142,42,794000,162509,142,151
302,20,6,142,41,796840,162755,142,151
303,20,6,142,41,799680,163001,142,151
304,20,6,142,43,802520,163259,142,151
305,20,6,142,39,805360,163493,142,151
306,20,6,142,42,808200,163745,142,151
307,20,6,142,42,811040,163997,142,151
308,20,6,142,39,813880,164231,142,151
309,20,6,142,42,816720,164483,142,151
310,20,6,142,43,819560,164741,142,151
311,20,6,142,41,822400,164987,142,151
312,20,6,142,41,825240,165233,142,151
313,20,6,142,41,828080,165479,142,151
314,20,6,142,40,830920,165719,142,151
315,20,6,142,42,833760,165971,142,151
316,20,6,142,40,836600,166211,142,151
317,20,6,142,41,839440,166457,142,151
318,20,6,142,39,842280,166691,142,151
319,20,6,142,42,845120,166943,142,151
320,20,6,142,41,847960,167189,142,151
321,20,6,142,40,850800,167429,143,151
322,20,6,143,42,853660,167681,143,151
323,20,6,143,42,856520,167933,143,151
324,20,6,143,38,859380,168161,143,151
325,20,6,143,41,862240,168407,143,151
326,20,6,143,41,865100,168653,143,151
327,20,6,143,42,867960,168905,143,151
328,20,6,143,39,870820,169139,143,151
329,20,6,143,40,873680,169379,143,151
330,20,6,143,41,876540,169625,143,151
331,20,6,143,41,879400,169871,143,151
332,20,6,143,42,882260,170123,143,151
333,20,6,143,42,885120,170375,143,151
334,20,6,143,41,887980,170621,143,151
335,20,6,143,41,890840,170867,143,151
336,20,6,143,39,893700,171101,143,151
337,20,6,143,43,896560,171359,143,151
338,20,6,143,39,899420,171593,143,151
339,20,6,143,43,902280,171851,143,151
340,20,6,143,40,905140,172091,143,151
341,20,6,143,38,908000,172319,143,151
342,20,6,143,40,910860,172559,143,151
343,20,5,143,41,913720,172764,143,151
344,20,5,143,39,916580,172959,143,151
345,20,5,143,40,919440,173159,143,151
346,20,4,143,42,922300,173327,143,152
347,20,4,143,39,925160,173483,143,153
348,20,4,143,41,928020,173647,143,153
349,20,4,143,41,930880,173811,143,153
350,20,4,143,40,933740,173971,143,153
351,20,4,143,41,936600,174135,143,153
352,20,4,143,41,939460,174299,143,153
353,20,4,143,40,942320,174459,143,153
354,20,4,143,41,945180,174623,143,153
355,20,4,143,40,948040,174783,143,153
356,20,4,143,39,950900,174939,143,153
357,20,4,143,40,953760,175099,143,153
358,20,4,143,40,956620,175259,143,153
359,20,4,143,40,959480,175419,143,153
360,20,4,143,39,962340,175575,143,153
361,20,4,143,39,965200,175731,143,153
362,20,4,143,39,968060,175887,143,153
363,20,4,143,40,970920,176047,143,153
364,20,4,143,38,973780,176199,143,153
365,20,4,143,41,976640,176363,143,153
366,20,4,143,38,979500,176515,143,153
367,20,4,143,38,982360,176667,143,153
368,20,4,143,40,985220,176827,143,153
369,20,4,143,38,988080,176979,143,153
370,20,4,143,41,990940,177143,143,153
371,20,4,143,40,993800,177303,143,153
372,20,4,143,38,996660,177455,143,153
373,20,4,143,40,999520,177615,143,153
374,20,4,143,39,1002380,177771,143,153
375,20,4,143,39,1005240,177927,144,153
376,20,4,144,40,1008120,178087,144,153
377,20,4,144,41,1011000,178251,144,153
378,20,4,144,39,1013880,178407,144,153
379,20,4,144,39,1016760,178563,144,153
380,20,4,144,39,1019640,178719,144,153
381,20,4,144,39,1022520,178875,144,153
382,20,4,144,41,1025400,179039,144,153
383,20,4,144,38,1028280,179191,144,153
384,20,4,144,39,1031160,179347,144,153
385,20,4,144,40,1034040,179507,144,153
386,20,4,144,39,1036920,179663,144,153
387,20,4,144,38,1039800,179815,144,153
388,20,4,144,40,1042680,179975,144,153
389,20,4,144,41,1045560,180139,144,153
390,20,4,144,40,1048440,180299,144,153
391,20,4,144,40,1051320,180459,144,153
392,20,4,144,39,1054200,180615,144,153
393,20,4,144,38,1057080,180767,144,153
394,20,4,144,39,1059960,180923,144,153
395,20,4,144,39,1062840,181079,144,153
396,20,4,144,42,1065720,181247,144,153
397,20,4,144,39,1068600,181403,144,153
398,20,4,144,40,1071480,181563,144,153
399,20,4,144,40,1074360,181723,144,153
400,20,4,144,39,1077240,181879,144,153
401,20,4,144,39,1080120,182035,144,153
402,20,4,144,40,1083000,182195,144,153
403,20,4,144,38,1085880,182347,144,153
404,20,4,144,41,1088760,182511,144,153
405,20,4,144,39,1091640,182667,144,153
406,20,4,144,40,1094520,182827,144,153
407,20,4,144,39,1097400,182983,144,153
408,20,4,144,39,1100280,183139,144,153
409,20,4,144,40,1103160,183299,144,153
410,20,4,144,41,1106040,183463,144,153
411,20,4,144,39,1108920,183619,144,153
412,20,4,144,40,1111800,183779,144,153
413,20,3,144,38,1114680,183893,144,154
414,20,2,144,43,1117560,183979,144,154
415,20,2,144,40,1120440,184059,144,154
416,20,2,144,43,1123320,184145,144,154
417,20,2,144,40,1126200,184225,144,154
418,20,2,144,41,1129080,184307,144,154
419,20,2,144,40,1131960,184387,144,154
420,20,2,144,42,1134840,184471,144,154
421,20,2,144,40,1137720,184551,144,154
422,20,2,144,42,1140600,184635,144,154
423,20,2,144,41,1143480,184717,144,154
424,20,2,144,40,1146360,184797,144,155
425,20,2,144,41,1149240,184879,144,155
426,20,2,144,40,1152120,184959,144,155
427,20,2,144,40,1155000,185039,144,155
428,20,2,144,39,1157880,185117,144,155
429,20,2,144,39,1160760,185195,144,155
430,20,2,144,40,1163640,185275,144,155
431,20,2,144,39,1166520,185353,144,155
432,20,2,144,39,1169400,185431,144,155
433,20,2,144,39,1172280,185509,144,155
434,20,2,144,41,1175160,185591,144,155
435,20,2,144,40,1178040,185671,144,155
436,20,2,144,40,1180920,185751,144,155
437,20,2,144,38,1183800,185827,144,155
438,20,2,144,41,1186680,185909,144,155
439,20,2,144,38,1189560,185985,144,155
440,20,2,144,40,1192440,186065,144,155
441,20,2,144,40,1195320,186145,144,155
442,20,2,144,39,1198200,186223,144,155
443,20,2,144,39,1201080,186301,144,155
444,20,2,144,41,1203960,186383,144,155
445,20,2,144,39,1206840,186461,144,155
446,20,2,144,40,1209720,186541,144,155
447,20,2,144,39,1212600,186619,144,155
448,20,2,144,38,1215480,186695,144,155
449,20,2,144,41,1218360,186777,144,155
450,20,2,144,40,1221240,186857,144,155

